Associativity and the cosmash product in operadic varieties of algebras

In this article, we characterise the operadic variety of commutative associative algebras over a field via a (categorical) condition: the associativity of the so-called cosmash product. This condition, which is closely related to commutator theory, is quite strong: for example, groups do not satisfy it. However, in the case of commutative associative algebras, the cosmash product is nothing more than the tensor product; which explains why in this case it is associative. We prove that in the setting of operadic varieties of algebras over a field, it is the only example. Further examples in the non-operadic case are also discussed.

==> equations.txt <==
aa*ad+ac*ba+ab*ca+aa*da,

ab*ad+ac*bb+ab*cb+aa*db,

ac*ad+ac*bc+ab*cc+aa*dc,

ad^2+ac*bd+ab*cd+aa*dd-1,

ba*bc+aa*bd+bb*ca+ba*da,

bb*bc+ab*bd+bb*cb+ba*db,

bc^2+ac*bd+bb*cc+ba*dc-1,

ad*bd+bc*bd+bb*cd+ba*dd,

aa*ac+ad*ba+aa*ca+ab*da-bb,

ab*ac+ad*bb+aa*cb+ab*db-ba,

ac^2+ad*bc+aa*cc+ab*dc-bd,

ac*ad+ad*bd+aa*cd+ab*dd-bc,

aa*bc+ba*bd+ba*ca+bb*da-ab,

ab*bc+bb*bd+ba*cb+bb*db-aa,

ac*bc+bc*bd+ba*cc+bb*dc-ad,

ad*bc+bd^2+ba*cd+bb*dd-ac,

ca*cb+ba*cc+aa*cd+ca*da,

cb^2+bb*cc+ab*cd+ca*db-1,

bc*cc+cb*cc+ac*cd+ca*dc,

bd*cc+ad*cd+cb*cd+ca*dd,

da^2+ca*db+ba*dc+aa*dd-1,

cb*db+da*db+bb*dc+ab*dd,

cc*db+bc*dc+da*dc+ac*dd,

cd*db+bd*dc+ad*dd+da*dd,

ca*da+da*db+aa*dc+ba*dd-cb,

cb*da+db^2+ab*dc+bb*dd-ca,

cc*da+ac*dc+db*dc+bc*dd-cd,

cd*da+ad*dc+bd*dd+db*dd-cc,

ca^2+aa*cc+ba*cd+cb*da-db,

ca*cb+ab*cc+bb*cd+cb*db-da,

ac*cc+ca*cc+bc*cd+cb*dc-dd,

ad*cc+bd*cd+ca*cd+cb*dd-dc,

bc*ca^2+ba^2*cc+aa*bc*cc+ba*ca*da+ba*cd*da+cb*da^2+ca*cb*dc+aa*cd*dc-cc^2-ca*dc,

bc*ca*cb+ba*bb*cc+ab*bc*cc+bb*cd*da+ba*ca*db+cb*da*db+cb^2*dc+ab*cd*dc-cc*cd-cb*dc,

ac*bc*cc+ba*bc*cc+bc*ca*cc+bc*cd*da+ba*ca*dc+cb*cc*dc+ac*cd*dc+cb*da*dc-ca*cc-ca*da,

ad*bc*cc+ba*bd*cc+bc*ca*cd+bd*cd*da+ad*cd*dc+cb*cd*dc+ba*ca*dd+cb*da*dd-ca*cd-cb*da,

bd*ca^2+ba*bb*cc+aa*bd*cc+bb*ca*da+ba*cd*db+cb*da*db+ca*cb*dd+aa*cd*dd-cc*cd-ca*dd,

bd*ca*cb+bb^2*cc+ab*bd*cc+bb*ca*db+bb*cd*db+cb*db^2+cb^2*dd+ab*cd*dd-cd^2-cb*dd,

bb*bc*cc+ac*bd*cc+bd*ca*cc+bc*cd*db+bb*ca*dc+cb*db*dc+cb*cc*dd+ac*cd*dd-cb*cc-ca*db,

ad*bd*cc+bb*bd*cc+bd*ca*cd+bd*cd*db+bb*ca*dd+ad*cd*dd+cb*cd*dd+cb*db*dd-cb*cd-cb*db,

ac*ca^2+aa*ac*cc+aa*ba*cc+ca*cb*cc+ba*ca*cd+aa*cc*cd+aa*ca*da+ca*cb*da-cc*dc-da*dc,

ac*ca*cb+ab*ac*cc+aa*bb*cc+cb^2*cc+bb*ca*cd+ab*cc*cd+aa*ca*db+ca*cb*db-db*dc-cc*dd,

ac^2*cc+aa*bc*cc+ac*ca*cc+cb*cc^2+bc*ca*cd+ac*cc*cd+aa*ca*dc+ca*cb*dc-da^2-ca*dc,

ac*ad*cc+aa*bd*cc+ac*ca*cd+bd*ca*cd+ad*cc*cd+cb*cc*cd+aa*ca*dd+ca*cb*dd-da*db-ca*dd,

ad*ca^2+aa*ad*cc+ab*ba*cc+ba*cb*cd+ca*cb*cd+aa*cd^2+ab*ca*da+cb^2*da-cd*dc-da*dd,

ad*ca*cb+ab*ad*cc+ab*bb*cc+bb*cb*cd+cb^2*cd+ab*cd^2+ab*ca*db+cb^2*db-cd*dd-db*dd,

ac*ad*cc+ab*bc*cc+ad*ca*cc+bc*cb*cd+cb*cc*cd+ac*cd^2+ab*ca*dc+cb^2*dc-da*db-cb*dc,

ad^2*cc+ab*bd*cc+ad*ca*cd+bd*cb*cd+ad*cd^2+cb*cd^2+ab*ca*dd+cb^2*dd-db^2-cb*dd,

ac*ca*da+aa*da^2+ca*cc*db+ca*da*db+aa*ac*dc+aa*ba*dc+ba*ca*dd+aa*cc*dd-bc*cc-ba*dc,

ac*cb*da+cb*cc*db+aa*da*db+ca*db^2+ab*ac*dc+aa*bb*dc+bb*ca*dd+ab*cc*dd-bd*cc-bb*dc,

ac*cc*da+cc^2*db+ac^2*dc+aa*bc*dc+aa*da*dc+ca*db*dc+bc*ca*dd+ac*cc*dd-bc*ca-ba*da,

ac*cd*da+cc*cd*db+ac*ad*dc+aa*bd*dc+bd*ca*dd+ad*cc*dd+aa*da*dd+ca*db*dd-bd*ca-bb*da,

ad*ca*da+ab*da^2+ca*cd*db+cb*da*db+aa*ad*dc+ab*ba*dc+ba*cb*dd+aa*cd*dd-bc*cd-ba*dd,

ad*cb*da+cb*cd*db+ab*da*db+cb*db^2+ab*ad*dc+ab*bb*dc+bb*cb*dd+ab*cd*dd-bd*cd-bb*dd,

ad*cc*da+cc*cd*db+ac*ad*dc+ab*bc*dc+ab*da*dc+cb*db*dc+bc*cb*dd+ac*cd*dd-bc*cb-ba*db,

ad*cd*da+cd^2*db+ad^2*dc+ab*bd*dc+bd*cb*dd+ad*cd*dd+ab*da*dd+cb*db*dd-bd*cb-bb*db,

bc*ca*da+ba*da^2+da^2*db+ba^2*dc+aa*bc*dc+ca*db*dc+ba*da*dd+aa*dc*dd-ac*cc-aa*dc,

bc*cb*da+ba*da*db+da*db^2+ba*bb*dc+ab*bc*dc+cb*db*dc+bb*da*dd+ab*dc*dd-ad*cc-ab*dc,

bc*cc*da+ac*bc*dc+ba*bc*dc+ba*da*dc+cc*db*dc+da*db*dc+bc*da*dd+ac*dc*dd-ac*ca-aa*da,

bc*cd*da+ad*bc*dc+ba*bd*dc+cd*db*dc+ba*da*dd+bd*da*dd+da*db*dd+ad*dc*dd-ad*ca-ab*da,

bd*ca*da+bb*da^2+da*db^2+ba*bb*dc+aa*bd*dc+ba*db*dd+ca*db*dd+aa*dd^2-ac*cd-aa*dd,

bd*cb*da+bb*da*db+db^3+bb^2*dc+ab*bd*dc+bb*db*dd+cb*db*dd+ab*dd^2-ad*cd-ab*dd,

bd*cc*da+bb*bc*dc+ac*bd*dc+bb*da*dc+db^2*dc+bc*db*dd+cc*db*dd+ac*dd^2-ac*cb-aa*db,

bd*cd*da+ad*bd*dc+bb*bd*dc+bb*da*dd+bd*db*dd+cd*db*dd+db^2*dd+ad*dd^2-ad*cb-ab*db,

aa*ac^2+aa*ac*ba+aa*ac*ca+ad*ba*ca+aa*ad*cc+ab*ca*cc+aa^2*da+ab*ca*da-bc*da-ac*dc,

ab*ac^2+aa*ac*bb+ad*bb*ca+aa*ac*cb+ab*ad*cc+ab*cb*cc+aa^2*db+ab*ca*db-bc*db-ac*dd,

ac^3+aa*ac*bc+ad*bc*ca+aa*ac*cc+ac*ad*cc+ab*cc^2+aa^2*dc+ab*ca*dc-ba*da-aa*dc,

ac^2*ad+aa*ac*bd+ad*bd*ca+ad^2*cc+aa*ac*cd+ab*cc*cd+aa^2*dd+ab*ca*dd-ba*db-aa*dd,

aa*ac*ad+ab*ac*ba+aa*ad*ca+ad*ba*cb+aa*ad*cd+ab*ca*cd+aa*ab*da+ab*cb*da-bd*da-ad*dc,

ab*ac*ad+ab*ac*bb+aa*ad*cb+ad*bb*cb+ab*ad*cd+ab*cb*cd+aa*ab*db+ab*cb*db-bd*db-ad*dd,

ac^2*ad+ab*ac*bc+ad*bc*cb+aa*ad*cc+ac*ad*cd+ab*cc*cd+aa*ab*dc+ab*cb*dc-bb*da-ab*dc,

ac*ad^2+ab*ac*bd+ad*bd*cb+aa*ad*cd+ad^2*cd+ab*cd^2+aa*ab*dd+ab*cb*dd-bb*db-ab*dd,

ac*ba^2+aa*ac*bc+aa*bc*ca+aa*ba*da+ad*ba*da+ab*da^2+aa*ad*dc+ab*ca*dc-bc*ca-ac*cc,

ac*ba*bb+ab*ac*bc+aa*bc*cb+ad*bb*da+aa*ba*db+ab*da*db+ab*ad*dc+ab*cb*dc-bc*cb-ac*cd,

ac^2*bc+ac*ba*bc+aa*bc*cc+ad*bc*da+ac*ad*dc+aa*ba*dc+ab*cc*dc+ab*da*dc-ba*ca-aa*cc,

ac*ad*bc+ac*ba*bd+aa*bc*cd+ad*bd*da+ad^2*dc+ab*cd*dc+aa*ba*dd+ab*da*dd-ba*cb-aa*cd,

ac*ba*bb+aa*ac*bd+aa*bd*ca+aa*bb*da+ad*ba*db+ab*da*db+aa*ad*dd+ab*ca*dd-bd*ca-ad*cc,

ac*bb^2+ab*ac*bd+aa*bd*cb+aa*bb*db+ad*bb*db+ab*db^2+ab*ad*dd+ab*cb*dd-bd*cb-ad*cd,

ac*bb*bc+ac^2*bd+aa*bd*cc+ad*bc*db+aa*bb*dc+ab*db*dc+ac*ad*dd+ab*cc*dd-bb*ca-ab*cc,

ac*ad*bd+ac*bb*bd+aa*bd*cd+ad*bd*db+ad^2*dd+aa*bb*dd+ab*cd*dd+ab*db*dd-bb*cb-ab*cd,

aa*ac*bc+aa*ba*bc+ac*ba*ca+ba*bd*ca+aa*bd*cc+bb*ca*cc+aa*ba*da+bb*ca*da-ac*bc-ba*bc,

ab*ac*bc+aa*bb*bc+bb*bd*ca+ac*ba*cb+ab*bd*cc+bb*cb*cc+aa*ba*db+bb*ca*db-bb*bc-ac*bd,

ac^2*bc+aa*bc^2+bc*bd*ca+ac*ba*cc+ac*bd*cc+bb*cc^2+aa*ba*dc+bb*ca*dc-ba^2-aa*bc,

ac*ad*bc+aa*bc*bd+bd^2*ca+ad*bd*cc+ac*ba*cd+bb*cc*cd+aa*ba*dd+bb*ca*dd-ba*bb-aa*bd,

aa*ad*bc+ab*ba*bc+ad*ba*ca+ba*bd*cb+aa*bd*cd+bb*ca*cd+ab*ba*da+bb*cb*da-ad*bc-ba*bd,

ab*ad*bc+ab*bb*bc+ad*ba*cb+bb*bd*cb+ab*bd*cd+bb*cb*cd+ab*ba*db+bb*cb*db-ad*bd-bb*bd,

ac*ad*bc+ab*bc^2+bc*bd*cb+ad*ba*cc+ac*bd*cd+bb*cc*cd+ab*ba*dc+bb*cb*dc-ba*bb-ab*bc,

ad^2*bc+ab*bc*bd+bd^2*cb+ad*ba*cd+ad*bd*cd+bb*cd^2+ab*ba*dd+bb*cb*dd-bb^2-ab*bd,

ba^2*bc+aa*bc^2+ba*bc*ca+ba^2*da+ba*bd*da+bb*da^2+aa*bd*dc+bb*ca*dc-ac^2-aa*bc,

ba*bb*bc+ab*bc^2+ba*bc*cb+bb*bd*da+ba^2*db+bb*da*db+ab*bd*dc+bb*cb*dc-ac*ad-ab*bc,

ac*bc^2+ba*bc^2+ba*bc*cc+bc*bd*da+ba^2*dc+ac*bd*dc+bb*cc*dc+bb*da*dc-aa*ac-aa*ba,

ad*bc^2+ba*bc*bd+ba*bc*cd+bd^2*da+ad*bd*dc+bb*cd*dc+ba^2*dd+bb*da*dd-aa*ad-ab*ba,

ba*bb*bc+aa*bc*bd+ba*bd*ca+ba*bb*da+ba*bd*db+bb*da*db+aa*bd*dd+bb*ca*dd-ac*ad-aa*bd,

bb^2*bc+ab*bc*bd+ba*bd*cb+ba*bb*db+bb*bd*db+bb*db^2+ab*bd*dd+bb*cb*dd-ad^2-ab*bd,

bb*bc^2+ac*bc*bd+ba*bd*cc+bc*bd*db+ba*bb*dc+bb*db*dc+ac*bd*dd+bb*cc*dd-ab*ac-aa*bb,

ad*bc*bd+bb*bc*bd+ba*bd*cd+bd^2*db+ba*bb*dd+ad*bd*dd+bb*cd*dd+bb*db*dd-ab*ad-ab*bb


==> how_to.txt <==
/******************************************
*** HOW TO GENERATE AND SOLVE EQUATIONS ***
******************************************/

/*

1) Executing 'generate_equations.singular' in Singular
   creates 'equations.txt', which contains the
   equations.
   This step needs 'na.lib.singular' in the same folder.

1) Executing the 'solve_equations_*.singular' files
   does NOT need 'na.lib.singular' in the same folder.
   
*/

/**********************************************
*** HOW TO USE NON-ASSOCIATIVE POLYNOMIALS  ***
**********************************************/

/*

'na.lib' defines the data type 'na_poly'
which represents a non-associative polynomial.
Some elementary operations like addition and
multiplication are implemented.

'na.lib' also includes the 'na_mono' data
type, which implements a non-associative monomial
(element of a free unital magma).
Some elementary operations are possible, like
multiplication and lookup and replacement of subwords.

Warning: The calculations are REALLY slow. 

*/

// Example ring
ring r=0,(x,y),dp;	

// A custom library providing rudimentary handling of
// non-associative polynomials.
LIB "na.lib";

// Names of the variables that will be used to form
// non-associative monomials.
list na_vars = list("a","b","c","d");

// Initialize the non-associative algebra module. This means:
// declare structures and variables; install methods.
na_init(na_vars);

// After this point we can form non-associative polynomials
// of type 'na_poly' as follows:

na_poly example_p = 2*a*(b*c) - 3*b*b;

// Objects of type 'na_poly' represent the elements of the
// free unital non-associative algebra over the "set" 'na_vars'.
// The coefficients are the standard Singular polynomials (type 'poly').
// The identity monomial is represented by E.

assert( a*E == a ); // a*E evaluates to a
// 'assert' will throw an error if the statement is false.

// We can get the coefficients of a non-associative polynomial
// as follows:
na_get_coefficients(example_p); // Returns list(2, -3);

// A FEW REMARKS:

// 1) The operation '*' is left-associative by default.

assert( a*b*c == (a*b)*c );  // 'a*b*c' evaluates to '(a*b)*c'

// 2) The coefficients are shown in front of the monomials,
//    separated by a '*' symbol.
poly p = xy; 
assert( a*(p*(b*p)) == x2y2*a*b ); // 'a*(p*(b*p))' evaluates to 'x2y2*a*b'

// 3) If the internal representation of a 'na_poly' is converted
//    to a string, that string a is a valid Singular expression
//    that evaluates (up to '==') to the original 'na_poly' object.

// 4) 'na_monomial' is a type which represents a single monomial.
//    It is always possible to cast 'na_monomial' to 'na_poly'. 
//    
//    In the other direction, if 'na_poly' consists of a single
//    monomial with a coefficient '1', then it is possible to
//    convert it to the 'na_monomial' type.
//
//    If Singular sees that 'na_monomial' is in a location where
//    'na_poly' is needed (or the other way around), a conversion
//    will happen automatically.
//
//    If a conversion needs to be made that Singular does not 
//    detect, then one can write 'na_poly(m)' to turn a 'na_monomial'
//    into a 'na_poly' or 'na_monomial(p)' to turn a suitable
//    'na_poly' into a 'na_monomial'.


==> out-m.txt <==
Number of equations: 96
Ring: (QQ),(aa,ab,ac,ad,ba,bb,bc,bd,ca,cb,cc,cd,da,db,dc,dd),(dp(16),C)
SOLVING EQUATIONS
DONE (time taken: 59 seconds)
si[1]=1
Dimension of solution set: -1
Looking for the coefficients.
sm[1]=74396795444726952714681837629686757881240662022215924745210907666577397441180147163464964221900491415624948921978905681863659912718475954729372154203903495273446853538276064959494310131192923769051184068535161006816210825040029629652997083427316077639698501360759914451399225447570785315441084997075121027375759347999077149538795566769957280247462901986878732962516216436338152096382505273589978994791621563274606732737945746221690145231014799621394065415995932666458922058579217942226350466610839335456731888664582265765584498632432615549674152508444592622255935921195596969138032872310751900552173274134607403718968536596033515889779681156951750418126790143352760027186609982149155274103331634448603177626071958991988431774390356744728517793552810949326985652930143291491349664287716617712953696517340386909696953499765267080568005594243345441370058305603316818161684991218210791806966661680528479796217605783513505959701955589499260346086801889033979888580872303550504010767286887701652647581383693253438897969930850140789169375700626730459389966931296382767714360170478838805480996110427502094998667818577669475228616493596843828856563398237405144244812678795323397772300506419759137217624265667188795105342969041752706959092923633786009598931405855596268136000169065316850401454162837723057594761011657683167811555169305845478478806338306621372765239069477161257910301103888314021610653760031920194648142391380660583196682184386769493167089282529043629317198851506306284426212763456951887877187260988027641352098896702838192128946348130910774022714695971415923138967341446570648449757966159632199432273509871727991402051661857055760183956912876231129472828158271237822875437178838933046838032875203107522465557155653974715245370419726147370009288477628184425570296255366586326873824993326507571208343702072702579137551525251738720048618757937148735558614770726433635794730485161672061413591959782054391246466720392229385803742447108575961668225764282550823260539590024775392568545963916466517954726718460531890085138462095009488493948319186544995507854452665364993006492371437112569937771459992368124388982487341083103876541230121660243641688648603635564275039223714342382341643239220080271381943138781673436155038
DONE.


==> out-m2.txt <==
Number of equations: 96
Ring: (ZZ/2),(aa,ab,ac,ad,ba,bb,bc,bd,ca,cb,cc,cd,da,db,dc,dd),(dp(16),C)
SOLVING EQUATIONS
DONE (time taken: 1 seconds)
si[1]=1
Dimension of solution set: -1
Looking for the coefficients.
sm[1]=1
DONE.


==> out-mprime.txt <==
Number of equations: 96
Ring: (QQ),(aa,ab,ac,ad,ba,bb,bc,bd,ca,cb,cc,cd,da,db,dd,dc),(dp(16),C)
SOLVING EQUATIONS
DONE (time taken: 128 seconds)
si[1]=1
Dimension of solution set: -1
Looking for the coefficients.
sm[1]=742839700513979359048299479947382299107179496017218434871605363438333569959566342563839977312088643747054988893738019193236830580350686697704189429387061790603105724165250446216101291211098709376230735924859262016628173855406613911879074744641561171079355282338173412879675253790342238192386393400270802735291525123094898077539503138451061904344486666671871626766269761074146844381799567124846479024535435268086110933813107573888607864833423265454216619525880119277995859545036670070827165075455687568866871395544565740411464520423207036587611398164012060384502798748322037005855583137142465733350495790997322093866926250976129000158920729052620739336368578744711102747141484155288077756995869958683709703473235719618842690521843663108018169921620109525786184803578543796393130465633886083978477919585756624340900521088853836736152465133190339304276798709673539506508004842183239052177431077654174239334020952015880060468802267001172105987015333729545825122330795138775202607270752857990665923542321887330695298254641336712116181999315214337739451097749804044079919638076327335571296538370152474826217092566696969386749267533232992758578455161805055475622775278399542859314452433776825056913365194716450492173099298557586864987290031096561495559088818397725499743514777552092423843493186947255888408168425803524249497298355907848117592572471307486966237062513887869473133646017396404024722734458163677562429482676808186923876755406242340095904091305673052377871685776998380347016787947937216838349386016751661418951834077834220442669244897298075130595074703242399313977942988374772287341330851237240414248477722647463141604230367901750465724712121880375680065290760717409362817386439052340226775186292960287608535212456229658172598999937503624729206343437423468263621205097544810494533672867412331182143200935652703516729404507531913977377030572803240346207388532660474898916510273808857946718363313130947612583075369197688162957609012191066751058610310544685082930165495225487207316887069998229752160192082481143424149584998788881376773544039278684005413389648004523874085957975788016819512928
DONE.


==> version.txt <==
Singular for x86_64-Linux version 4.2.1 (4210, 64 bit) Aug 24 2021 10:28:45
with
	GMP(6.1.2),FLINT(2.8.0),
	omalloc,fgets,Plural,vspace,DBM,
	dynamic modules,OM_NDEBUG,SING_NDEBUG,
	CC:OPTIMIZE,GenericAdd,TableMult,no invTable,
	eigenvalues,Gauss-Manin system,random=1655369260
built-in modules: {}
AC_CONFIGURE_ARGS =  '--with-flint=/home/ucl/theocat/tvdlinde/Singular' '--prefix=/home/ucl/theocat/tvdlinde/Singular' --enable-omalloc  OMALLOC_LIBS='/home/ucl/theocat/tvdlinde/src/Singular/omalloc/libomalloc.la' OMALLOC_INCLUDES='-I/home/ucl/theocat/tvdlinde/src/Singular' --with-Singular RESOURCES_LIBS='/home/ucl/theocat/tvdlinde/src/Singular/resources/libsingular_resources.la' RESOURCES_INCLUDES='-I/home/ucl/theocat/tvdlinde/src/Singular ' FACTORY_LIBS='/home/ucl/theocat/tvdlinde/src/Singular/factory/libfactory.la' FACTORY_INCLUDES='-I/home/ucl/theocat/tvdlinde/src/Singular -I/home/ucl/theocat/tvdlinde/src/Singular/factory -I/home/ucl/theocat/tvdlinde/src/Singular/factory/include',
CC = gcc,FLAGS :  -g -O2  -pipe -fno-common -g0 -O3 -Wno-unused-function -Wno-trigraphs -Wno-unused-parameter -Wunknown-pragmas -Wno-unused-variable -fomit-frame-pointer -fwrapv -fvisibility=default -finline-functions -fno-exceptions -funroll-loops -pthread -pthread,
CXX = g++,FLAGS :  -pipe -fno-common -g0 -O3 -Wno-unused-function -Wno-trigraphs -Wno-unused-parameter -Wunknown-pragmas -Wno-unused-variable -fomit-frame-pointer -fwrapv -fvisibility=default -finline-functions -fno-exceptions -fno-threadsafe-statics -fno-enforce-eh-specs -fconserve-space -funroll-loops -fno-rtti -fno-delete-null-pointer-checks -pthread,
DEFS : ,CPPFLAGS : ,
LDFLAGS :  -pipe -fno-common -g0 -O3 -Wno-unused-function -Wno-trigraphs -Wno-unused-parameter -Wunknown-pragmas -Wno-unused-variable -fomit-frame-pointer -fwrapv -fvisibility=default -finline-functions -fno-exceptions -funroll-loops  -rdynamic -Wl,-undefined,dynamic_lookup,LIBS : -lmpfr  -lgmp -lrt -lpthread   (ver: 8.3.0)
argv[0]   :	/home/ucl/theocat/tvdlinde/Singular/bin/Singular
SearchPath:	/home/ucl/theocat/tvdlinde/Singular/bin/../share/singular/LIB:/home/ucl/theocat/tvdlinde/Singular/bin/../share/factory:/home/ucl/theocat/tvdlinde/Singular/bin/../libexec/singular/MOD:/home/ucl/theocat/tvdlinde/Singular/libexec/singular/MOD:/home/ucl/theocat/tvdlinde/Singular/bin:/home/ucl/theocat/tvdlinde/Singular/bin/..
Singular  :	/home/ucl/theocat/tvdlinde/Singular/bin/Singular
BinDir    :	/home/ucl/theocat/tvdlinde/Singular/bin
ProcDir   :	/home/ucl/theocat/tvdlinde/Singular/bin/..:/home/ucl/theocat/tvdlinde/Singular/bin/../libexec/singular/MOD:/home/ucl/theocat/tvdlinde/Singular/libexec/singular/MOD
RootDir   :	/home/ucl/theocat/tvdlinde/Singular/bin/..
DataDir   :	/home/ucl/theocat/tvdlinde/Singular/bin/../share
DefaultDir:	/home/ucl/theocat/tvdlinde/Singular
InfoFile  :	
IdxFile   :	
HtmlDir   :	
ManualUrl :	https://www.singular.uni-kl.de/Manual/
ExDir     :	
Path      :	/home/ucl/theocat/tvdlinde/Singular/bin:/home/ucl/theocat/tvdlinde/Singular/bin/..:/home/ucl/theocat/tvdlinde/Singular/bin/../libexec/singular/MOD:/home/ucl/theocat/tvdlinde/Singular/libexec/singular/MOD:/opt/sw/arch/easybuild/2019b/software/libtool/2.4.6-GCCcore-8.3.0/bin:/opt/sw/arch/easybuild/2019b/software/M4/1.4.18-GCCcore-8.3.0/bin:/opt/sw/arch/easybuild/2019b/software/FFTW/3.3.8-gompi-2019b/bin:/opt/sw/arch/easybuild/2019b/software/OpenMPI/3.1.4-GCC-8.3.0/bin:/opt/sw/arch/easybuild/2019b/software/hwloc/1.11.12-GCCcore-8.3.0/sbin:/opt/sw/arch/easybuild/2019b/software/hwloc/1.11.12-GCCcore-8.3.0/bin:/opt/sw/arch/easybuild/2019b/software/libxml2/2.9.9-GCCcore-8.3.0/bin:/opt/sw/arch/easybuild/2019b/software/XZ/5.2.4-GCCcore-8.3.0/bin:/opt/sw/arch/easybuild/2019b/software/numactl/2.0.12-GCCcore-8.3.0/bin:/opt/sw/arch/easybuild/2019b/software/binutils/2.32-GCCcore-8.3.0/bin:/opt/sw/arch/easybuild/2019b/software/GCCcore/8.3.0/bin:/usr/local/bin:/usr/bin:/usr/local/sbin:/usr/sbin
emacs     :	/usr/bin/emacs-24.3
xemacs    :	
SingularEmacs:	/home/ucl/theocat/tvdlinde/Singular/bin/Singular
EmacsLoad :	/home/ucl/theocat/tvdlinde/Singular/bin/../share/singular/emacs/.emacs-singular
EmacsDir  :	/home/ucl/theocat/tvdlinde/Singular/bin/../share/singular/emacs
SingularXterm:	/home/ucl/theocat/tvdlinde/Singular/bin/Singular
xterm     :	
EmacsDir  :	/home/ucl/theocat/tvdlinde/Singular/bin/../share/singular/emacs
Available HelpBrowsers: dummy, emacs, 
Current HelpBrowser: dummy 
                     SINGULAR                                 /  Development
 A Computer Algebra System for Polynomial Computations       /   version 4.2.1
                                                           0<
 by: W. Decker, G.-M. Greuel, G. Pfister, H. Schoenemann     \   May 2021
FB Mathematik der Universitaet, D-67653 Kaiserslautern        \
> 

